Search for dark matter in events with a Z boson and missing transverse momentum in pp collisions at $\sqrt{s}$=8 TeV with the ATLAS detector

A search is presented for production of dark matter particles recoiling against a leptonically decaying Z boson in 20.3 fb$^{-1}$ of pp collisions at $\sqrt{s}$=8 TeV with the ATLAS detector at the Large Hadron Collider. Events with large missing transverse momentum and two oppositely-charged electrons or muons consistent with the decay of a Z boson are analyzed. No excess above the Standard Model prediction is observed. Limits are set on the mass scale of the contact interaction as a function of the dark matter particle mass using an effective field theory description of the interaction of dark matter with quarks or with Z bosons. Limits are also set on the coupling and mediator mass of a model in which the interaction is mediated by a scalar particle.

==> Metadata.txt <==
Title: Search for dark matter in events with a Z boson and missing transverse momentum in pp collisions at sqrt(s)=8 TeV with the ATLAS detector

Authors: The ATLAS Collaboration

Abstract: 
A search is presented for production of dark matter particles recoiling against
a leptonically decaying Z boson in 20.3 fb^-1 of pp collisions at sqrt(s)=8 TeV
with the ATLAS detector at the Large Hadron Collider. Events with large missing 
transverse momentum and two oppositely-charged electrons or muons consistent 
with the decay of a Z boson are analyzed. No excess above the Standard Model 
prediction is observed. Limits are set on the mass scale of the contact 
interaction as a function of the dark matter particle mass using an effective 
field theory description of the interaction of dark matter with quarks or with 
Z bosons. Limits are also set on the coupling and mediator mass of a model in 
which the interaction is mediated by a scalar particle.

Comments: 8 pages plus author list (21 pages total), 8 figures, 4 tables, 
submitted to Phys. Rev. D RC, All figures including auxiliary figures are 
available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2012-26/

Report-no: CERN-PH-EP-2012-231 

